Quantifier Elimination by Dependency Sequents

We consider the problem of existential quantifier elimination for Boolean formulas in Conjunctive Normal Form (CNF). We present a new method for solving this problem called Derivation of Dependency-Sequents (DDS). A Dependency-sequent (D-sequent) is used to record that a set of quantified variables is redundant under a partial assignment. We introduce a resolution-like operation called join that produces a new D-sequent from two existing D-sequents. We also show that DDS is compositional, i.e. if our input formula is a conjunction of independent formulas, DDS automatically recognizes and exploits this information. We introduce an algorithm based on DDS and present experimental results demonstrating its potential.

==> proofs/plan.txt <==
*) definition: single-variable D-sequent
*) definition: (consistent) set of D-sequents, notion of an axis
*) definition: mergence D-sequent
*) definition: a mergeable  set of D-sequents
*) definition: an ordered set of D-sequents, a constructive variable order

*) lemma: D-sequent holds in any subspace
*) lemma: D-sequent holds for subset of redundant variables

*) lemma:  if there is a  constructive order, any subset of the set of D-sequents is mergeable
*) definition: a set of D-sequents with contstructive multi-order
*) lemma: any subset of a set of D-sequents with a constructive multi-order is mergeable
*) lemma: atomic D-sequent for blocked variables is correct
*) lemma: the current set of D-sequents of DDS has a constructive multi-order

*) main proposition
  
   Three parts:
     a) atomic D-sequents
     b) joining D-sequents
     c) flipping the branch



